MindCraft: Theory of Mind Modeling for Situated Dialogue in Collaborative Tasks

An ideal integration of autonomous agents in a human world implies that they are able to collaborate on human terms. In particular, theory of mind plays an important role in maintaining common ground during human collaboration and communication. To enable theory of mind modeling in situated interactions, we introduce a fine-grained dataset of collaborative tasks performed by pairs of human subjects in the 3D virtual blocks world of Minecraft. It provides information that captures partners' beliefs of the world and of each other as an interaction unfolds, bringing abundant opportunities to study human collaborative behaviors in situated language communication. As a first step towards our goal of developing embodied AI agents able to infer belief states of collaborative partners in situ, we build and present results on computational models for several theory of mind tasks.

==> chat.txt <==
Pair 1

Log file created logs/logs.2021.02.16-19.08.50.txt - Disparate Knowledge Disparate Skills
[19:15:39] <sledmcc2> hello
[19:16:25] <sledmcc2> I think we have to make orange wool
[19:16:32] <sledmcc1> alright
[19:16:52] <sledmcc1> we need yellow wool and white wool to make orange wool
[19:17:01] <sledmcc2> yes I think so too
[19:17:14] <sledmcc2> white wool is breakable with iron pickaxe
[19:17:25] <sledmcc2> which I have
[19:17:39] <sledmcc1> do you know where to find white wool
[19:18:10] <sledmcc2> I'm not sure
[19:18:19] <sledmcc2> I think we can make it with cuyan wool?
[19:18:22] <sledmcc2> cyan
[19:18:27] <sledmcc2> We don't have that either lol
[19:18:42] <sledmcc2> oh wait I think black wool is needed for white wool
[19:18:46] <sledmcc1> tgimme a sec
[19:18:53] <sledmcc1> for some reason my view keeps resetting
[19:19:38] <sledmcc1> what can i make with blck wool
[19:19:56] <sledmcc2> I think you can combine it with cyan wool to make white wool
[19:19:59] <sledmcc1> it won't let me mine the spruce
[19:20:16] <sledmcc2> let me try to get the spruce
[19:20:49] <sledmcc1> even though it's breakable with any tool
[19:20:59] <sledmcc1> we can't seem to break it and a black wool keeps popping up
[19:21:03] <sledmcc2> oh look
[19:21:12] <sledmcc2> you break the wood and they turn to wool
[19:21:28] <sledmcc1> you need an iron pickaxe to break the yellow wool
[19:21:31] <sledmcc1> t i dont have one
[19:21:35] <sledmcc2> i have that
[19:21:37] <sledmcc2> hold on
[19:21:41] <sledmcc1> i can break the cobble with my golden axe
[19:22:01] <sledmcc2> okay so now we just need white wool
[19:22:30] <sledmcc1> I don't know how to make it
[19:22:44] <sledmcc2> it is cyan wool plus black
[19:22:47] <sledmcc2> but we only have black
[19:22:55] <sledmcc1> alright we can make cyan with our cobble and yellow wool
[19:23:05] <sledmcc2> oh okay
[19:23:22] <sledmcc1> we mix materials by placing them on top of each other
[19:23:29] <sledmcc1> place yellow on top of cobble
[19:23:46] <sledmcc2> hmmm
[19:23:53] <sledmcc1> try the other order
[19:24:20] <sledmcc2> nice
[19:24:25] <sledmcc1> i need to use golden axe for this
[19:24:35] <sledmcc2> yes then combine with black
[19:24:41] <sledmcc1> ok
[19:24:49] <sledmcc1> iron pickaxe to break it
[19:24:52] <sledmcc1> i can't
[19:25:01] <sledmcc2> okay
[19:25:23] <sledmcc2> so white and yellow makes orange
[19:25:46] <sledmcc1> okay so we need to break black then break spruce to get yellow
[19:25:50] <sledmcc1> ok we have yellow
[19:25:55] <sledmcc1> need iron pickaze to break
[19:25:57] <sledmcc1> pickaxe
[19:26:16] <sledmcc2> okay I'll move yellow
[19:26:27] <sledmcc1> put it on top of white
[19:26:31] <sledmcc2> yes
[19:26:37] <sledmcc2> maybe opposite order?
[19:26:37] <sledmcc1> tguess it's the other way
[19:26:42] <sledmcc1> i can't touch it since iron pickaxe
[19:26:59] <sledmcc1> nice
[19:27:00] <sledmcc2> woohoo

Log file created logs/logs.2021.02.16-19.33.53.txt - Common Knowledge Disparate Skills
[19:36:32] <sledmcc2> hello
[19:36:34] <sledmcc1> tyo
[19:36:43] <sledmcc1> what's the goal
[19:36:55] <sledmcc2> I'm not sure
[19:37:00] <sledmcc2> it might be to make gray wool
[19:37:21] <sledmcc1> we need orange
[19:37:24] <sledmcc1> and cyan
[19:37:26] <sledmcc1> for gray wool
[19:37:30] <sledmcc2> yes
[19:37:35] <sledmcc2> we can make oragne by breaking oak planks
[19:37:39] <sledmcc1> agreed
[19:37:47] <sledmcc2> wow
[19:37:56] <sledmcc2> oh do you have gold pickaxe
[19:37:58] <sledmcc1> need more orange for cyan
[19:38:01] <sledmcc1> yes i do
[19:38:30] <sledmcc1> we get brown thru breaking spruce
[19:38:39] <sledmcc2> yes
[19:38:39] <sledmcc1> can you break spruce
[19:38:44] <sledmcc1> ill break brown with gold
[19:38:54] <sledmcc2> both the wood can be broken with any tool
[19:39:02] <sledmcc2> nice
[19:39:09] <sledmcc1> need iron
[19:39:11] <sledmcc1> pickaxe
[19:39:14] <sledmcc1> to break this shit
[19:39:23] <sledmcc2> got it
[19:39:28] <sledmcc1> sorry you can censor that in the dialog :)
[19:39:31] <sledmcc2> nope
[19:39:36] <sledmcc1> the other way maybe?
[19:39:49] <sledmcc2> yay
[19:39:53] <sledmcc1> need iron to break it
[19:39:56] <sledmcc1> tok cool

Pair 2:

Log file created logs/logs.2021.02.17-17.00.30.txt - Common Knowledge Disparate Skills
[17:03:26] <sledmcc2> OK, my goal is yellow wool
[17:03:33] <sledmcc2> what's yours?
[17:03:37] <sledmcc1> me too
[17:03:58] <sledmcc2> ok acacia and spruce first
[17:04:11] <sledmcc1> get
[17:04:20] <sledmcc2> so i have a golden axe
[17:04:27] <sledmcc1> hh cool
[17:04:34] <sledmcc2> so i can make the gray wool from white wool
[17:04:45] <sledmcc2> so you take the magenta wool
[17:05:32] <sledmcc1> put it down
[17:05:33] <sledmcc2> oh wait we have to combine magenta and white
[17:05:45] <sledmcc2> bring it over here
[17:06:15] <sledmcc2> you need to equip your golden hoe
[17:06:17] <sledmcc1> another magenta
[17:06:41] <sledmcc2> ok aren't we done?

Log file created logs/logs.2021.02.17-17.08.36.txt - Disparate Knowledge Disparate Skills
[17:10:29] <sledmcc2> alright i need to make black wool
[17:10:39] <sledmcc2> what's your goal?
[17:10:48] <sledmcc1> magenta wool
[17:10:55] <sledmcc1> the purple one
[17:10:59] <sledmcc2> ok so i don't know how to make that
[17:11:05] <sledmcc2> but i need it to make black wool
[17:11:16] <sledmcc1> yeah it is one of the component
[17:11:28] <sledmcc2> why don't you focus on making magenta wool
[17:11:40] <sledmcc1> another two: brown wool and soul sand are also needed
[17:12:00] <sledmcc2> i just made them
[17:12:10] <sledmcc2> so that we can make white wool
[17:12:44] <sledmcc2> bring that over
[17:12:48] <sledmcc2> brown wool
[17:12:56] <sledmcc2> i need to make a white wool
[17:13:31] <sledmcc2> what do you need for magenta wool?
[17:13:39] <sledmcc1> a brown wool
[17:13:42] <sledmcc1> and
[17:13:47] <sledmcc1> a soul sand
[17:13:51] <sledmcc1> and a black wool
[17:13:53] <sledmcc2> ok we have them up there
[17:13:56] <sledmcc1> this three
[17:14:08] <sledmcc2> wait hold on
[17:14:26] <sledmcc2> brown wool + black wool + soul sand = magenta wool?
[17:14:45] <sledmcc1> you need to pick this up
[17:14:50] <sledmcc1> I cannot do that
[17:15:10] <sledmcc2> i think there might be a circular dependency
[17:15:27] <sledmcc2> brown wool + black wool + soul sand = magenta wool?
[17:15:35] <sledmcc1> lets try put the soul sand on top of the brown wool
[17:15:43] <sledmcc1> yeah
[17:16:21] <sledmcc1> ?
[17:16:32] <sledmcc2> ok here's the problem
[17:16:37] <sledmcc1> so the white wool needs to be on the bottom
[17:16:45] <sledmcc2> hold on
[17:16:52] <sledmcc2> so you're trying to make a magenta wool right?
[17:17:01] <sledmcc2> which requires brown wool, black wool and soul sand
[17:17:04] <sledmcc2> right?
[17:17:13] <sledmcc1> yes
[17:17:20] <sledmcc2> but black wool requires magenta
[17:17:34] <sledmcc2> so something's not right
[17:17:35] <sledmcc1> oh I see....
[17:17:45] <sledmcc2> are you sure you're reading the recipe correctly?
[17:17:47] <sledmcc1> i mistakenly look the arrows
[17:17:51] <sledmcc1> sorry for that!!!
[17:17:55] <sledmcc2> haha ok no worries
[17:18:00] <sledmcc2> so what do we need?
[17:18:04] <sledmcc1> black wool
[17:18:26] <sledmcc1> and magenta wool is the material
[17:18:36] <sledmcc2> yeah how do we make magenta wool?
[17:18:48] <sledmcc2> i don't have the recipe for that
[17:18:48] <sledmcc1> put a soul sand on top of the brown wool
[17:19:20] <sledmcc2> lol
[17:19:32] <sledmcc2> maybe it's the other way around?
[17:19:38] <sledmcc1> yeah maybe
[17:20:00] <sledmcc2> there we go
[17:20:21] <sledmcc2> done
[17:20:25] <sledmcc1> hh
[17:20:30] <sledmcc1> sorry for the mistake!!!
[17:20:35] <sledmcc2> wait what's your goal?
[17:20:39] <sledmcc2> haha no worries
[17:20:43] <sledmcc2> are we done?
[17:20:43] <sledmcc1> the black wool
[17:20:47] <sledmcc2> oh ok

Pair 3:

Log file created logs/logs.2021.02.18-14.22.35.txt - Common Knowledge Disparate Skills
[14:24:09] <sledmcc2> hello
[14:24:16] <sledmcc1> hello!
[14:24:26] <sledmcc2> I think I have to make green wool
[14:24:27] <sledmcc1> mine goal is green wool
[14:24:29] <sledmcc2> what is your goal
[14:24:33] <sledmcc2> oh okay
[14:24:33] <sledmcc1> the same
[14:24:42] <sledmcc2> so we neeed white wool
[14:24:48] <sledmcc1> yeah
[14:25:06] <sledmcc2> we also need brown wool
[14:25:12] <sledmcc2> which takes white wool and cobblestone
[14:25:43] <sledmcc2> oh we have to switch them
[14:25:50] <sledmcc1> try another order
[14:26:15] <sledmcc2> do you have iron axe
[14:26:20] <sledmcc2> oh good
[14:26:28] <sledmcc2> then we mix white and brown for green?
[14:26:35] <sledmcc1> yeah i think so
[14:26:42] <sledmcc1> cool
[14:26:43] <sledmcc2> there it is!

Log file created logs/logs.2021.02.18-14.28.50.txt - Disparate Knowledge Disparate Skills
[14:30:36] <sledmcc1> hello
[14:30:39] <sledmcc2> hi
[14:30:45] <sledmcc1> what is your goal
[14:30:49] <sledmcc2> I have to make blue wool
[14:30:51] <sledmcc2> you?
[14:30:54] <sledmcc1> mine is the black wool
[14:31:14] <sledmcc2> okay I know how to make black wool
[14:31:20] <sledmcc2> it takes gray and yellow wool
[14:31:33] <sledmcc1> yeah i have that knowledge too
[14:31:42] <sledmcc2> do you know how to make yellow wool?
[14:31:46] <sledmcc1> I also need to make a red wool
[14:31:52] <sledmcc1> yes
[14:32:01] <sledmcc2> I know how to make red wool
[14:32:09] <sledmcc1> stack a blue wool and a soud sand to make the yellow wool
[14:32:31] <sledmcc2> okay I have soul sand here
[14:33:11] <sledmcc1> can you make a blue wool?
[14:33:27] <sledmcc2> oh yes
[14:33:33] <sledmcc2> we need red and gray
[14:33:49] <sledmcc2> and gray can only be gotten with gold pickaxe
[14:34:09] <sledmcc2> can you grab the gray
[14:34:24] <sledmcc2> wait can you put it on red
[14:34:30] <sledmcc2> sorry
[14:34:34] <sledmcc2> okay there's blue
[14:35:26] <sledmcc2> oh cool
[14:35:33] <sledmcc2> I also need black wool I think
[14:35:38] <sledmcc2> which is gray and yellow
[14:35:55] <sledmcc2> okay do we need anything else
[14:36:01] <sledmcc1> ok i think we are done

Pair 4:

Log file created logs/logs.2021.02.18-21.34.40.txt - Disparate Knowledge Common Skills
[21:44:29] <sledmcc2> hello
[21:46:24] <sledmcc2> hello
[21:46:55] <sledmcc2> I need to make cobblestone I think
[21:49:09] <sledmcc2> are you there?
[21:49:45] <sledmcc1> hiiii
[21:49:49] <sledmcc1> sup
[21:49:51] <sledmcc2> oh hi
[21:50:13] <sledmcc2> I gotta make cobblestone what do you need to do
[21:51:25] <sledmcc2> I'm going to break some of the planks
[21:53:20] <sledmcc1> i think i need to make orange_wool and cobblestone!!
[21:53:40] <sledmcc2> okay so we can make orange wool by breaking the birch
[21:53:47] <sledmcc2> and we need white wool and blue wool to make cobblestone
[21:53:52] <sledmcc2> i already made some white
[21:54:21] <sledmcc2> but idk how to make blue
[21:54:52] <sledmcc1> cool
[21:54:55] <sledmcc1> i know that!
[21:55:12] <sledmcc2> ahh how do we do blue?
[21:55:24] <sledmcc1> blue = gray_woo + magenta_wool
[21:55:38] <sledmcc2> okay I can make more magenta hold on
[21:56:25] <sledmcc2> there's a blue
[21:56:43] <sledmcc2> I think we add white to make cobblestone
[21:56:57] <sledmcc2> do you have any other goals?
[21:57:20] <sledmcc1> sorry
[21:57:23] <sledmcc2> ouch
[21:57:57] <sledmcc2> I think I did all my goals now
[22:00:27] <sledmcc1> lollllll
[22:00:35] <sledmcc1> why isn't it doing anything!!
[22:00:50] <sledmcc2> oh what is it not breaking?
[22:00:53] <sledmcc1> yea
[22:00:57] <sledmcc1> how did you do it
[22:01:03] <sledmcc2> i just hold down
[22:01:05] <sledmcc2> the mouse button
[22:01:13] <sledmcc1> coooool
[22:02:41] <sledmcc2> woo
[22:02:58] <sledmcc2> oh no
[22:03:09] <sledmcc1> whaaaat happened....
[22:03:19] <sledmcc2> i think you can get stuck in the blocks sometimes lol
[22:03:19] <sledmcc1> why amh dying...

Log file created logs/logs.2021.02.18-22.17.25.txt - Common Knowledge Common Skills
[22:19:26] <sledmcc2> hello
[22:19:44] <sledmcc2> what do you have to make
[22:19:57] <sledmcc1> hey
[22:20:06] <sledmcc1> i need to make magenta
[22:20:15] <sledmcc2> oh I think I need that too
[22:20:16] <sledmcc1> wbu
[22:20:23] <sledmcc1> coooool
[22:20:35] <sledmcc2> We need brown and black wool
[22:21:07] <sledmcc1> yep and we need yellow & orange for the brown one
[22:21:24] <sledmcc2> okay we have to break the planks for yellow and orange
[22:22:03] <sledmcc2> i made yellow and orange
[22:22:24] <sledmcc1> is there a black one at all?
[22:22:32] <sledmcc2> oh yes
[22:22:33] <sledmcc1> i can try to stack them up
[22:22:39] <sledmcc2> if we break the middle one it makes black
[22:23:26] <sledmcc1> k lemme try dat
[22:23:45] <sledmcc2> you got this
[22:23:48] <sledmcc2> woohoo
[22:23:54] <sledmcc1> yeaaaahhh
[22:24:06] <sledmcc2> so yellow and orange make brown
[22:24:27] <sledmcc2> do you have any tools?
[22:24:42] <sledmcc2> you press 1 and 2 to get to your tools
[22:25:04] <sledmcc2> oh nice
[22:25:12] <sledmcc2> i got yellow
[22:25:17] <sledmcc1> yeaaaaa
[22:25:19] <sledmcc2> look we made a brown
[22:25:39] <sledmcc1> thats a brown right!
[22:25:50] <sledmcc2> yes yes yes
[22:25:56] <sledmcc2> we have to add a black to it now
[22:25:59] <sledmcc2> to make magenta

Pair 5:

Log file created logs/logs.2021.02.19-16.15.48.txt - Disparate Knowledge Common Skills
[16:17:44] <sledmcc2> i have half a heart
[16:17:51] <sledmcc1> hhh
[16:17:58] <sledmcc1> i have one
[16:18:03] <sledmcc1> lol
[16:18:12] <sledmcc1> i have two goals this time
[16:18:16] <sledmcc2> ok so my goal is yellow wool
[16:18:22] <sledmcc1> a white wool and a magenta wool
[16:18:29] <sledmcc2> actually brown wool also has only inbound arrows
[16:18:50] <sledmcc2> ok i read the graph wrong
[16:18:53] <sledmcc2> it's magenta wool
[16:18:57] <sledmcc2> that's our goal
[16:19:00] <sledmcc1> i need a yellow wool to make the magenta wool
[16:19:04] <sledmcc2> yes
[16:19:05] <sledmcc1> ok that's great
[16:19:10] <sledmcc2> you can get yellow from white + gray
[16:19:22] <sledmcc1> ic
[16:19:32] <sledmcc1> i may make the white wool first
[16:20:00] <sledmcc2> i have grey
[16:20:19] <sledmcc2> need blue wool now
[16:20:26] <sledmcc2> how to get blue
[16:20:44] <sledmcc2> ?
[16:21:34] <sledmcc2> are you lagging?
[16:21:44] <sledmcc1> i cannot see the chat
[16:21:50] <sledmcc2> oh interesting
[16:22:12] <sledmcc2> can you see the chat now?
[16:22:18] <sledmcc1> ok i can see it now
[16:22:25] <sledmcc2> ok i need blue woool
[16:22:28] <sledmcc2> tnot sure how to make ti
[16:22:32] <sledmcc1> ti can do that
[16:23:45] <sledmcc1> nice

Log file created logs/logs.2021.02.19-16.26.39.txt - Common Knowledge Common Skills
[16:28:23] <sledmcc2> my goal is blue
[16:28:37] <sledmcc2> @paul can you give me food or something to restore my health
[16:28:47] <sledmcc1> me too
[16:29:22] <sledmcc1> I will make the magenta wool first
[16:30:20] <sledmcc2> nice
[16:30:29] <sledmcc2> was that the only goal?
[16:30:33] <sledmcc1> oh we are done


==> chat_questions.txt <==
Pair 1:

Log file created logs/logs.2021.02.16-19.08.50.txt - Disparate Knowledge Disparate Skills
19:15:39] <sledmcc2> hello
19:15:48 | player1 | QUESTION:Do you think the other player knows what materials make COBBLESTONE QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:false ANSWER:false                      |
19:16:01 | player2 | QUESTION:Do you think the other player knows what materials make WHITE_WOOL QUESTION:Has at least one COBBLESTONE been made in-game ANSWER:false ANSWER:false                      |
19:16:19 | player1 | QUESTION:Do you think the other player knows what materials make YELLOW_WOOL QUESTION:Do you know what materials make ORANGE_WOOL ANSWER:false ANSWER:true                         |
19:16:25] <sledmcc2> I think we have to make orange wool
19:16:32] <sledmcc1> alright
19:16:52] <sledmcc1> we need yellow wool and white wool to make orange wool
19:17:01] <sledmcc2> yes I think so too
19:17:12 | player1 | QUESTION:Has at least one CYAN_WOOL been made in-game QUESTION:Do you know what materials make CYAN_WOOL ANSWER:false ANSWER:true                                                  |
19:17:14] <sledmcc2> white wool is breakable with iron pickaxe
19:17:25] <sledmcc2> which I have
19:17:39 | player2 | QUESTION:Do you know what materials make YELLOW_WOOL QUESTION:Do you think the other player knows what materials make ORANGE_WOOL ANSWER:true ANSWER:true                          |
19:17:39] <sledmcc1> do you know where to find white wool
19:17:51 | player2 | QUESTION:Do you think the other player knows what materials make ORANGE_WOOL QUESTION:Do you think the other player knows what materials make COBBLESTONE ANSWER:true ANSWER:false |
19:18:10] <sledmcc2> I'm not sure
19:18:16 | player1 | QUESTION:Do you know what materials make BLACK_WOOL QUESTION:Do you know what materials make ORANGE_WOOL ANSWER:true ANSWER:true                                                   |
19:18:19] <sledmcc2> I think we can make it with cuyan wool?
19:18:22] <sledmcc2> cyan
19:18:27] <sledmcc2> We don't have that either lol
19:18:42] <sledmcc2> oh wait I think black wool is needed for white wool
19:18:46] <sledmcc1> tgimme a sec
19:18:53] <sledmcc1> for some reason my view keeps resetting
19:19:07 | player2 | QUESTION:Has at least one ORANGE_WOOL been made in-game QUESTION:Do you think the other player knows what materials make WHITE_WOOL ANSWER:false ANSWER:false                      |
19:19:11 | player1 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Do you think the other player knows what materials make BLACK_WOOL ANSWER:true ANSWER:true                             |
19:19:13 | player2 | QUESTION:Do you think the other player knows what materials make ORANGE_WOOL QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:false ANSWER:false                      |
19:19:38] <sledmcc1> what can i make with blck wool
19:19:56] <sledmcc2> I think you can combine it with cyan wool to make white wool
19:19:59] <sledmcc1> it won't let me mine the spruce
19:20:11 | player1 | QUESTION:Do you know what materials make BLACK_WOOL QUESTION:Has at least one YELLOW_WOOL been made in-game ANSWER:true ANSWER:false                                               |
19:20:16] <sledmcc2> let me try to get the spruce
19:20:49] <sledmcc1> even though it's breakable with any tool
19:20:59] <sledmcc1> we can't seem to break it and a black wool keeps popping up
19:21:03] <sledmcc2> oh look
19:21:10 | player1 | QUESTION:Has at least one ORANGE_WOOL been made in-game QUESTION:Do you know what materials make ORANGE_WOOL ANSWER:false ANSWER:true                                              |
19:21:12] <sledmcc2> you break the wood and they turn to wool
19:21:28] <sledmcc1> you need an iron pickaxe to break the yellow wool
19:21:31] <sledmcc1> t i dont have one
19:21:35] <sledmcc2> i have that
19:21:37] <sledmcc2> hold on
19:21:41] <sledmcc1> i can break the cobble with my golden axe
19:22:01] <sledmcc2> okay so now we just need white wool
19:22:13 | player2 | QUESTION:Do you think the other player knows what materials make BLACK_WOOL QUESTION:Has at least one BLACK_WOOL been made in-game ANSWER:true ANSWER:true                         |
19:22:19 | player2 | QUESTION:Do you think the other player knows what materials make ORANGE_WOOL QUESTION:Do you think the other player knows what materials make CYAN_WOOL ANSWER:true ANSWER:false   |
19:22:26 | player1 | QUESTION:Has at least one COBBLESTONE been made in-game QUESTION:Do you know what materials make WHITE_WOOL ANSWER:true ANSWER:false                                               |
19:22:26 | player2 | QUESTION:Has at least one CYAN_WOOL been made in-game QUESTION:Do you think the other player knows what materials make BLACK_WOOL ANSWER:false ANSWER:true                         |
19:22:30] <sledmcc1> I don't know how to make it
19:22:44] <sledmcc2> it is cyan wool plus black
19:22:47] <sledmcc2> but we only have black
19:22:55] <sledmcc1> alright we can make cyan with our cobble and yellow wool
19:23:05] <sledmcc2> oh okay
19:23:10 | player1 | QUESTION:Has at least one COBBLESTONE been made in-game QUESTION:Do you know what materials make COBBLESTONE ANSWER:true ANSWER:true                                               |
19:23:14 | player2 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Do you know what materials make WHITE_WOOL ANSWER:false ANSWER:true                                                    |
19:23:22] <sledmcc1> we mix materials by placing them on top of each other
19:23:29] <sledmcc1> place yellow on top of cobble
19:23:46] <sledmcc2> hmmm
19:23:53] <sledmcc1> try the other order
19:24:12 | player1 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Do you think the other player knows what materials make YELLOW_WOOL ANSWER:true ANSWER:true                          |
19:24:15 | player2 | QUESTION:Do you think the other player knows what materials make BLACK_WOOL QUESTION:Do you know what materials make YELLOW_WOOL ANSWER:true ANSWER:true                           |
19:24:20] <sledmcc2> nice
19:24:25] <sledmcc1> i need to use golden axe for this
19:24:35] <sledmcc2> yes then combine with black
19:24:41] <sledmcc1> ok
19:24:49] <sledmcc1> iron pickaxe to break it
19:24:52] <sledmcc1> i can't
19:25:01] <sledmcc2> okay
19:25:10 | player1 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Do you think the other player knows what materials make WHITE_WOOL ANSWER:true ANSWER:true                           |
19:25:23] <sledmcc2> so white and yellow makes orange
19:25:46] <sledmcc1> okay so we need to break black then break spruce to get yellow
19:25:50] <sledmcc1> ok we have yellow
19:25:55] <sledmcc1> need iron pickaze to break
19:25:57] <sledmcc1> pickaxe
19:26:10 | player1 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Has at least one ORANGE_WOOL been made in-game ANSWER:true ANSWER:false                                                |
19:26:16] <sledmcc2> okay I'll move yellow
19:26:27] <sledmcc1> put it on top of white
19:26:31] <sledmcc2> yes
19:26:37] <sledmcc1> tguess it's the other way
19:26:37] <sledmcc2> maybe opposite order?
19:26:42] <sledmcc1> i can't touch it since iron pickaxe
19:26:59] <sledmcc1> nice
19:27:00] <sledmcc2> woohoo
19:27:09 | player1 | QUESTION:Do you think the other player knows what materials make CYAN_WOOL QUESTION:Do you know what materials make CYAN_WOOL ANSWER:true ANSWER:true                              |
19:27:15 | player2 | QUESTION:Do you think the other player knows what materials make WHITE_WOOL QUESTION:Do you think the other player knows what materials make BLACK_WOOL ANSWER:true ANSWER:true    |
19:27:18 | player2 | QUESTION:Has at least one YELLOW_WOOL been made in-game QUESTION:Do you know what materials make CYAN_WOOL ANSWER:true ANSWER:true                                                 |
19:28:12 | player2 | QUESTION:Do you think the other player knows what materials make COBBLESTONE QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:true ANSWER:true                        |

Log file created logs/logs.2021.02.16-19.33.53.txt - Common Knowledge Disparate Skills
19:36:32] <sledmcc2> hello
19:36:34] <sledmcc1> tyo
19:36:43] <sledmcc1> what's the goal
19:36:55] <sledmcc2> I'm not sure
19:37:00] <sledmcc2> it might be to make gray wool
19:37:10 | player1 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Do you think the other player knows what materials make CYAN_WOOL ANSWER:true ANSWER:false                             |
19:37:21] <sledmcc1> we need orange
19:37:24] <sledmcc1> and cyan
19:37:26] <sledmcc1> for gray wool
19:37:30] <sledmcc2> yes
19:37:35] <sledmcc2> we can make oragne by breaking oak planks
19:37:39] <sledmcc1> agreed
19:37:47] <sledmcc2> wow
19:37:56] <sledmcc2> oh do you have gold pickaxe
19:37:58] <sledmcc1> need more orange for cyan
19:38:01] <sledmcc1> yes i do
19:38:07 | player1 | QUESTION:Has at least one GRAY_WOOL been made in-game QUESTION:Do you know what materials make BROWN_WOOL ANSWER:false ANSWER:true                                                 |
19:38:07 | player2 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Do you think the other player knows what materials make GRAY_WOOL ANSWER:true ANSWER:true                              |
19:38:13 | player2 | QUESTION:Do you know what materials make ORANGE_WOOL QUESTION:Has at least one GRAY_WOOL been made in-game ANSWER:true ANSWER:false                                                |
19:38:30] <sledmcc1> we get brown thru breaking spruce
19:38:39] <sledmcc1> can you break spruce
19:38:39] <sledmcc2> yes
19:38:44] <sledmcc1> ill break brown with gold
19:38:54] <sledmcc2> both the wood can be broken with any tool
19:39:02] <sledmcc2> nice
19:39:05 | player2 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Has at least one GRAY_WOOL been made in-game ANSWER:true ANSWER:false                                                  |
19:39:06 | player1 | QUESTION:Has at least one CYAN_WOOL been made in-game QUESTION:Do you think the other player knows what materials make GRAY_WOOL ANSWER:true ANSWER:true                           |
19:39:09] <sledmcc1> need iron
19:39:11] <sledmcc1> pickaxe
19:39:14] <sledmcc1> to break this shit
19:39:23] <sledmcc2> got it
19:39:28] <sledmcc1> sorry you can censor that in the dialog :)
19:39:31] <sledmcc2> nope
19:39:36] <sledmcc1> the other way maybe?
19:39:49] <sledmcc2> yay
19:39:53] <sledmcc1> need iron to break it
19:39:56] <sledmcc1> tok cool
19:40:06 | player1 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Do you think the other player knows what materials make GRAY_WOOL ANSWER:true ANSWER:true                              |
19:40:13 | player2 | QUESTION:Do you think the other player knows what materials make GRAY_WOOL QUESTION:Do you think the other player knows what materials make ORANGE_WOOL ANSWER:true ANSWER:true    |

Pair 2:

Log file created logs/logs.2021.02.17-17.00.30.txt - Common Knowledge Disparate Skills
[17:03:26] <sledmcc2> OK, my goal is yellow wool
[17:03:33] <sledmcc2> what's yours?
[17:03:37] <sledmcc1> me too
[17:03:58] <sledmcc2> ok acacia and spruce first
[17:04:11] <sledmcc1> get
[17:04:20] <sledmcc2> so i have a golden axe
[17:04:27] <sledmcc1> hh cool
[17:04:34] <sledmcc2> so i can make the gray wool from white wool
[17:04:45] <sledmcc2> so you take the magenta wool
[17:05:13 | player1 | QUESTION:Do you think the other player knows what materials make YELLOW_WOOL QUESTION:Do you think the other player knows what materials make GRAY_WOOL ANSWER:YES ANSWER:YES       |
[17:05:20 | player2 | QUESTION:Do you know what materials make GRAY_WOOL QUESTION:Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                                                       |
[17:05:32] <sledmcc1> put it down
[17:05:33] <sledmcc2> oh wait we have to combine magenta and white
[17:05:45] <sledmcc2> bring it over here
[17:06:15] <sledmcc2> you need to equip your golden hoe
[17:06:17] <sledmcc1> another magenta
[17:06:41] <sledmcc2> ok aren't we done?
[17:07:04 | player2 | QUESTION:Do you know what materials make YELLOW_WOOL QUESTION:Do you think the other player knows what materials make WHITE_WOOL ANSWER:YES ANSWER:YES                              |
[17:07:09 | player1 | QUESTION:Has at least one YELLOW_WOOL been made in-game QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:YES ANSWER:YES                                                |

Log file created logs/logs.2021.02.17-17.08.36.txt - Disparate Knowledge Disparate Skills
[17:10:29] <sledmcc2> alright i need to make black wool
[17:10:39] <sledmcc2> what's your goal?
[17:10:48] <sledmcc1> magenta wool
[17:10:55] <sledmcc1> the purple one
[17:10:59] <sledmcc2> ok so i don't know how to make that
[17:11:05] <sledmcc2> but i need it to make black wool
[17:11:16] <sledmcc1> yeah it is one of the component
[17:11:28] <sledmcc2> why don't you focus on making magenta wool
[17:11:40] <sledmcc1> another two: brown wool and soul sand are also needed
[17:12:00] <sledmcc2> i just made them
[17:12:10] <sledmcc2> so that we can make white wool
[17:12:18 | player1 | QUESTION:Do you think the other player knows what materials make BROWN_WOOL QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:NO ANSWER:NO                              |
[17:12:20 | player2 | QUESTION:Do you know what materials make SOUL_SAND QUESTION:Do you think the other player knows what materials make SOUL_SAND ANSWER:YES ANSWER:MAYBE                               |
[17:12:44] <sledmcc2> bring that over
[17:12:48] <sledmcc2> brown wool
[17:12:56] <sledmcc2> i need to make a white wool
[17:13:31] <sledmcc2> what do you need for magenta wool?
[17:13:39] <sledmcc1> a brown wool
[17:13:42] <sledmcc1> and
[17:13:47] <sledmcc1> a soul sand
[17:13:51] <sledmcc1> and a black wool
[17:13:53] <sledmcc2> ok we have them up there
[17:13:56] <sledmcc1> this three
[17:14:08] <sledmcc2> wait hold on
[17:14:16 | player1 | QUESTION:Has at least one SOUL_SAND been made in-game QUESTION:Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                                                     |
[17:14:26] <sledmcc2> brown wool + black wool + soul sand = magenta wool?
[17:14:39 | player2 | QUESTION:Do you think the other player knows what materials make BLACK_WOOL QUESTION:Has at least one SOUL_SAND been made in-game ANSWER:NO ANSWER:YES                              |
[17:14:45] <sledmcc1> you need to pick this up
[17:14:50] <sledmcc1> I cannot do that
[17:15:10] <sledmcc2> i think there might be a circular dependency
[17:15:27] <sledmcc2> brown wool + black wool + soul sand = magenta wool?
[17:15:35] <sledmcc1> lets try put the soul sand on top of the brown wool
[17:15:43] <sledmcc1> yeah
[17:16:11 | player1 | QUESTION:Do you know what materials make MAGENTA_WOOL QUESTION:Do you think the other player knows what materials make SOUL_SAND ANSWER:YES ANSWER:YES                              |
[17:16:14 | player2 | QUESTION:Has at least one BLACK_WOOL been made in-game QUESTION:Has at least one SOUL_SAND been made in-game ANSWER:NO ANSWER:YES                                                   |
[17:16:21] <sledmcc1> ?
[17:16:32] <sledmcc2> ok here's the problem
[17:16:37] <sledmcc1> so the white wool needs to be on the bottom
[17:16:45] <sledmcc2> hold on
[17:16:52] <sledmcc2> so you're trying to make a magenta wool right?
[17:17:01] <sledmcc2> which requires brown wool, black wool and soul sand
[17:17:04] <sledmcc2> right?
[17:17:13] <sledmcc1> yes
[17:17:20] <sledmcc2> but black wool requires magenta
[17:17:34] <sledmcc2> so something's not right
[17:17:35] <sledmcc1> oh I see....
[17:17:45] <sledmcc2> are you sure you're reading the recipe correctly?
[17:17:47] <sledmcc1> i mistakenly look the arrows
[17:17:51] <sledmcc1> sorry for that!!!
[17:17:55] <sledmcc2> haha ok no worries
[17:18:00] <sledmcc2> so what do we need?
[17:18:04] <sledmcc1> black wool
[17:18:12 | player1 | QUESTION:Do you think the other player knows what materials make SOUL_SAND QUESTION:Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                                |
[17:18:14 | player2 | QUESTION:Do you know what materials make MAGENTA_WOOL QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:NO ANSWER:YES                                                   |
[17:18:26] <sledmcc1> and magenta wool is the material
[17:18:36] <sledmcc2> yeah how do we make magenta wool?
[17:18:48] <sledmcc1> put a soul sand on top of the brown wool
[17:18:48] <sledmcc2> i don't have the recipe for that
[17:19:20] <sledmcc2> lol
[17:19:32] <sledmcc2> maybe it's the other way around?
[17:19:38] <sledmcc1> yeah maybe
[17:20:00] <sledmcc2> there we go
[17:20:10 | player1 | QUESTION:Do you think the other player knows what materials make SOUL_SAND QUESTION:Do you know what materials make BROWN_WOOL ANSWER:YES ANSWER:YES                                |
[17:20:10 | player2 | QUESTION:Do you think the other player knows what materials make MAGENTA_WOOL QUESTION:Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                             |
[17:20:21] <sledmcc2> done
[17:20:25] <sledmcc1> hh
[17:20:30] <sledmcc1> sorry for the mistake!!!
[17:20:35] <sledmcc2> wait what's your goal?
[17:20:39] <sledmcc2> haha no worries
[17:20:43] <sledmcc1> the black wool
[17:20:43] <sledmcc2> are we done?
[17:20:47] <sledmcc2> oh ok

Pair 3:

Log file created logs/logs.2021.02.18-14.22.35.txt - Common Knowledge Disparate Skills
[14:24:09] <sledmcc2> hello
[14:24:16] <sledmcc1> hello!
[14:24:26] <sledmcc2> I think I have to make green wool
[14:24:27] <sledmcc1> mine goal is green wool
[14:24:29] <sledmcc2> what is your goal
[14:24:33] <sledmcc1> the same
[14:24:33] <sledmcc2> oh okay
[14:24:42] <sledmcc2> so we neeed white wool
[14:24:48] <sledmcc1> yeah
[14:25:06] <sledmcc2> we also need brown wool
[14:25:12] <sledmcc2> which takes white wool and cobblestone
[14:25:43] <sledmcc2> oh we have to switch them
[14:25:50] <sledmcc1> try another order
[14:26:06 | player2 | QUESTION:Do you think the other player knows what materials make BROWN_WOOL QUESTION:Do you know what materials make WHITE_WOOL ANSWER:YES ANSWER:YES                               |
[14:26:14 | player1 | QUESTION:Has at least one GREEN_WOOL been made in-game QUESTION:Do you think the other player knows what materials make WHITE_WOOL ANSWER:NO ANSWER:YES                             |
[14:26:15] <sledmcc2> do you have iron axe
[14:26:20] <sledmcc2> oh good
[14:26:28] <sledmcc2> then we mix white and brown for green?
[14:26:35] <sledmcc1> yeah i think so
[14:26:42] <sledmcc1> cool
[14:26:43] <sledmcc2> there it is!

Log file created logs/logs.2021.02.18-14.28.50.txt - Disparate Knowledge Disparate Skills
[14:30:36] <sledmcc1> hello
[14:30:39] <sledmcc2> hi
[14:30:45] <sledmcc1> what is your goal
[14:30:49] <sledmcc2> I have to make blue wool
[14:30:51] <sledmcc2> you?
[14:30:54] <sledmcc1> mine is the black wool
[14:31:14] <sledmcc2> okay I know how to make black wool
[14:31:20] <sledmcc2> it takes gray and yellow wool
[14:31:33] <sledmcc1> yeah i have that knowledge too
[14:31:42] <sledmcc2> do you know how to make yellow wool?
[14:31:46] <sledmcc1> I also need to make a red wool
[14:31:52] <sledmcc1> yes
[14:32:01] <sledmcc2> I know how to make red wool
[14:32:09] <sledmcc1> stack a blue wool and a soud sand to make the yellow wool
[14:32:31] <sledmcc2> okay I have soul sand here
[14:32:54 | player2 | QUESTION:Has at least one BLUE_WOOL been made in-game QUESTION:Has at least one YELLOW_WOOL been made in-game ANSWER:NO ANSWER:NO                                                   |
[14:32:57 | player1 | QUESTION:Has at least one YELLOW_WOOL been made in-game QUESTION:Has at least one BLACK_WOOL been made in-game ANSWER:NO ANSWER:NO                                                  |
[14:33:11] <sledmcc1> can you make a blue wool?
[14:33:27] <sledmcc2> oh yes
[14:33:33] <sledmcc2> we need red and gray
[14:33:49] <sledmcc2> and gray can only be gotten with gold pickaxe
[14:34:09] <sledmcc2> can you grab the gray
[14:34:24] <sledmcc2> wait can you put it on red
[14:34:30] <sledmcc2> sorry
[14:34:34] <sledmcc2> okay there's blue
[14:34:52 | player2 | QUESTION:Do you think the other player knows what materials make BLACK_WOOL QUESTION:Has at least one RED_WOOL been made in-game ANSWER:MAYBE ANSWER:YES                            |
[14:34:54 | player1 | QUESTION:Do you think the other player knows what materials make BLUE_WOOL QUESTION:Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                               |
[14:35:26] <sledmcc2> oh cool
[14:35:33] <sledmcc2> I also need black wool I think
[14:35:38] <sledmcc2> which is gray and yellow
[14:35:55] <sledmcc2> okay do we need anything else
[14:36:01] <sledmcc1> ok i think we are done

Pair 4:

Log file created logs/logs.2021.02.18-21.34.40.txt - Disparate Knowledge Common Skills
[21:44:29] <sledmcc2> hello
[21:46:24] <sledmcc2> hello
[21:46:55] <sledmcc2> I need to make cobblestone I think
[21:48:08 | player2 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Do you know what materials make ORANGE_WOOL ANSWER:YES ANSWER:YES                                                     |
[21:49:09] <sledmcc2> are you there?
[21:49:29 | player1 | QUESTION:Has at least one MAGENTA_WOOL been made in-game QUESTION:Do you think the other player knows what materials make MAGENTA_WOOL ANSWER:YES ANSWER:MAYBE                      |
[21:49:45] <sledmcc1> hiiii
[21:49:49] <sledmcc1> sup
[21:49:51] <sledmcc2> oh hi
[21:50:06 | player2 | QUESTION:Has at least one COBBLESTONE been made in-game QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:NO ANSWER:NO                                                  |
[21:50:13] <sledmcc2> I gotta make cobblestone what do you need to do
[21:50:15 | player1 | QUESTION:Has at least one COBBLESTONE been made in-game QUESTION:Has at least one GRAY_WOOL been made in-game ANSWER:MAYBE ANSWER:MAYBE                                             |
[21:51:25] <sledmcc2> I'm going to break some of the planks
[21:52:11 | player2 | QUESTION:Has at least one GRAY_WOOL been made in-game QUESTION:Has at least one ORANGE_WOOL been made in-game ANSWER:YES ANSWER:YES                                                 |
[21:52:33 | player1 | QUESTION:Do you think the other player knows what materials make ORANGE_WOOL QUESTION:Has at least one MAGENTA_WOOL been made in-game ANSWER:MAYBE ANSWER:NO                        |
[21:53:20] <sledmcc1> i think i need to make orange_wool and cobblestone!!
[21:53:40] <sledmcc2> okay so we can make orange wool by breaking the birch
[21:53:47] <sledmcc2> and we need white wool and blue wool to make cobblestone
[21:53:52] <sledmcc2> i already made some white
[21:54:08 | player2 | QUESTION:Do you think the other player knows what materials make GRAY_WOOL QUESTION:Has at least one MAGENTA_WOOL been made in-game ANSWER:MAYBE ANSWER:YES                         |
[21:54:21] <sledmcc2> but idk how to make blue
[21:54:43 | player1 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Do you know what materials make WHITE_WOOL ANSWER:YES ANSWER:NO                                                       |
[21:54:52] <sledmcc1> cool
[21:54:55] <sledmcc1> i know that!
[21:55:12] <sledmcc2> ahh how do we do blue?
[21:55:24] <sledmcc1> blue = gray_woo + magenta_wool
[21:55:38] <sledmcc2> okay I can make more magenta hold on
[21:56:07 | player2 | QUESTION:Has at least one GRAY_WOOL been made in-game QUESTION:Has at least one ORANGE_WOOL been made in-game ANSWER:YES ANSWER:YES                                                 |
[21:56:25] <sledmcc2> there's a blue
[21:56:42 | player1 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Do you think the other player knows what materials make MAGENTA_WOOL ANSWER:YES ANSWER:MAYBE                          |
[21:56:43] <sledmcc2> I think we add white to make cobblestone
[21:56:57] <sledmcc2> do you have any other goals?
[21:57:20] <sledmcc1> sorry
[21:57:23] <sledmcc2> ouch
[21:57:57] <sledmcc2> I think I did all my goals now
[21:58:06 | player2 | QUESTION:Has at least one ORANGE_WOOL been made in-game QUESTION:Do you think the other player knows what materials make BLUE_WOOL ANSWER:YES ANSWER:YES                            |
[21:59:28 | player1 | QUESTION:Has at least one COBBLESTONE been made in-game QUESTION:Do you think the other player knows what materials make WHITE_WOOL ANSWER:YES ANSWER:MAYBE                         |
[22:00:11 | player2 | QUESTION:Do you think the other player knows what materials make WHITE_WOOL QUESTION:Do you think the other player knows what materials make MAGENTA_WOOL ANSWER:MAYBE ANSWER:MAYBE |
[22:00:27] <sledmcc1> lollllll
[22:00:35] <sledmcc1> why isn't it doing anything!!
[22:00:50] <sledmcc2> oh what is it not breaking?
[22:00:53] <sledmcc1> yea
[22:00:57] <sledmcc1> how did you do it
[22:01:03] <sledmcc2> i just hold down
[22:01:05] <sledmcc2> the mouse button
[22:01:13] <sledmcc1> coooool
[22:02:00 | player1 | QUESTION:Has at least one GRAY_WOOL been made in-game QUESTION:Do you know what materials make GRAY_WOOL ANSWER:YES ANSWER:YES                                                      |
[22:02:05 | player2 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Has at least one GRAY_WOOL been made in-game ANSWER:YES ANSWER:YES                                                    |
[22:02:41] <sledmcc2> woo
[22:02:58] <sledmcc2> oh no
[22:03:09] <sledmcc1> whaaaat happened....
[22:03:19] <sledmcc1> why amh dying...
[22:03:19] <sledmcc2> i think you can get stuck in the blocks sometimes lol

Log file created logs/logs.2021.02.18-22.17.25.txt - Common Knowledge Common Skills
[22:19:26] <sledmcc2> hello
[22:19:44] <sledmcc2> what do you have to make
[22:19:57] <sledmcc1> hey
[22:20:06] <sledmcc1> i need to make magenta
[22:20:15] <sledmcc2> oh I think I need that too
[22:20:16] <sledmcc1> wbu
[22:20:23] <sledmcc1> coooool
[22:20:35] <sledmcc2> We need brown and black wool
[22:21:07] <sledmcc1> yep and we need yellow & orange for the brown one
[22:21:24] <sledmcc2> okay we have to break the planks for yellow and orange
[22:21:37 | player2 | QUESTION:Do you know what materials make MAGENTA_WOOL QUESTION:Do you know what materials make ORANGE_WOOL ANSWER:YES ANSWER:YES                                                    |
[22:21:43 | player1 | QUESTION:Do you know what materials make ORANGE_WOOL QUESTION:Do you know what materials make BROWN_WOOL ANSWER:YES ANSWER:YES                                                      |
[22:22:03] <sledmcc2> i made yellow and orange
[22:22:24] <sledmcc1> is there a black one at all?
[22:22:32] <sledmcc2> oh yes
[22:22:33] <sledmcc1> i can try to stack them up
[22:22:39] <sledmcc2> if we break the middle one it makes black
[22:23:26] <sledmcc1> k lemme try dat
[22:23:38 | player1 | QUESTION:Has at least one YELLOW_WOOL been made in-game QUESTION:Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                                                   |
[22:23:41 | player2 | QUESTION:Has at least one MAGENTA_WOOL been made in-game QUESTION:Do you think the other player knows what materials make ORANGE_WOOL ANSWER:NO ANSWER:MAYBE                        |
[22:23:45] <sledmcc2> you got this
[22:23:48] <sledmcc2> woohoo
[22:23:54] <sledmcc1> yeaaaahhh
[22:24:06] <sledmcc2> so yellow and orange make brown
[22:24:27] <sledmcc2> do you have any tools?
[22:24:42] <sledmcc2> you press 1 and 2 to get to your tools
[22:25:04] <sledmcc2> oh nice
[22:25:12] <sledmcc2> i got yellow
[22:25:17] <sledmcc1> yeaaaaa
[22:25:19] <sledmcc2> look we made a brown
[22:25:39] <sledmcc1> thats a brown right!
[22:25:41 | player2 | QUESTION:Do you know what materials make BROWN_WOOL QUESTION:Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                                                      |
[22:25:44 | player1 | QUESTION:Has at least one BROWN_WOOL been made in-game QUESTION:Has at least one YELLOW_WOOL been made in-game ANSWER:YES ANSWER:YES                                                |
[22:25:50] <sledmcc2> yes yes yes
[22:25:56] <sledmcc2> we have to add a black to it now
[22:25:59] <sledmcc2> to make magenta

Pair 5:

Log file created logs/logs.2021.02.19-16.15.48.txt - Disparate Knowledge Common Skills
[16:09:37 | player1 | QUESTION:Do you think the other player knows what materials make MAGENTA_WOOL QUESTION:Do you know what materials make GREEN_WOOL ANSWER:MAYBE ANSWER:YES                           |
[16:11:29 | player1 | QUESTION:Has at least one LIME_WOOL been made in-game QUESTION:Has at least one SOUL_SAND been made in-game ANSWER:NO ANSWER:NO                                                     |
[16:13:29 | player1 | QUESTION:Has at least one SOUL_SAND been made in-game QUESTION:Do you think the other player knows what materials make YELLOW_WOOL ANSWER:NO ANSWER:YES                             |
[16:17:44] <sledmcc2> i have half a heart
[16:17:51] <sledmcc1> hhh
[16:17:58] <sledmcc1> i have one
[16:18:03] <sledmcc1> lol
[16:18:12] <sledmcc1> i have two goals this time
[16:18:16] <sledmcc2> ok so my goal is yellow wool
[16:18:22] <sledmcc1> a white wool and a magenta wool
[16:18:29] <sledmcc2> actually brown wool also has only inbound arrows
[16:18:50] <sledmcc2> ok i read the graph wrong
[16:18:53] <sledmcc2> it's magenta wool
[16:18:57] <sledmcc2> that's our goal
[16:19:00] <sledmcc1> i need a yellow wool to make the magenta wool
[16:19:04] <sledmcc2> yes
[16:19:05] <sledmcc1> ok that's great
[16:19:10] <sledmcc2> you can get yellow from white + gray
[16:19:22] <sledmcc1> ic
[16:19:29 | player2 | QUESTION:Do you know what materials make YELLOW_WOOL QUESTION:Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                                                     |
[16:19:32] <sledmcc1> i may make the white wool first
[16:19:42 | player1 | QUESTION:Do you know what materials make YELLOW_WOOL QUESTION:Do you know what materials make GRAY_WOOL ANSWER:NO ANSWER:YES                                                        |
[16:20:00] <sledmcc2> i have grey
[16:20:19] <sledmcc2> need blue wool now
[16:20:26] <sledmcc2> how to get blue
[16:20:44] <sledmcc2> ?
[16:21:27 | player2 | QUESTION:Do you know what materials make WHITE_WOOL QUESTION:Has at least one BLUE_WOOL been made in-game ANSWER:YES ANSWER:NO                                                      |
[16:21:32 | player1 | QUESTION:Has at least one BLUE_WOOL been made in-game QUESTION:Do you know what materials make MAGENTA_WOOL ANSWER:NO ANSWER:YES                                                    |
[16:21:34] <sledmcc2> are you lagging?
[16:21:44] <sledmcc1> i cannot see the chat
[16:21:50] <sledmcc2> oh interesting
[16:22:12] <sledmcc2> can you see the chat now?
[16:22:18] <sledmcc1> ok i can see it now
[16:22:25] <sledmcc2> ok i need blue woool
[16:22:28] <sledmcc2> tnot sure how to make ti
[16:22:32] <sledmcc1> ti can do that
[16:23:28 | player2 | QUESTION:Do you think the other player knows what materials make GRAY_WOOL QUESTION:Has at least one BLUE_WOOL been made in-game ANSWER:YES ANSWER:NO                               |
[16:23:36 | player1 | QUESTION:Has at least one MAGENTA_WOOL been made in-game QUESTION:Do you think the other player knows what materials make BROWN_WOOL ANSWER:NO ANSWER:YES                           |
[16:23:45] <sledmcc1> nice

Log file created logs/logs.2021.02.19-16.26.39.txt - Common Knowledge Common Skills
[16:28:23] <sledmcc2> my goal is blue
[16:28:37] <sledmcc2> @paul can you give me food or something to restore my health
[16:28:47] <sledmcc1> me too
[16:29:22] <sledmcc1> I will make the magenta wool first
[16:30:03 | player2 | QUESTION:Do you think the other player knows what materials make BLUE_WOOL QUESTION:Do you think the other player knows what materials make LIME_WOOL ANSWER:YES ANSWER:YES         |
[16:30:12 | player1 | QUESTION:Has at least one LIME_WOOL been made in-game QUESTION:Do you know what materials make MAGENTA_WOOL ANSWER:YES ANSWER:YES                                                   |
[16:30:20] <sledmcc2> nice
[16:30:29] <sledmcc2> was that the only goal?
[16:30:33] <sledmcc1> oh we are done


==> questions.txt <==
Pair 1:

| 2021-02-16 14:15:48 | player1 | QUESTION: Do you think the other player knows what materials make COBBLESTONE QUESTION: Has at least one WHITE_WOOL been made in-game ANSWER:false ANSWER:false                      |
| 2021-02-16 14:16:01 | player2 | QUESTION: Do you think the other player knows what materials make WHITE_WOOL QUESTION: Has at least one COBBLESTONE been made in-game ANSWER:false ANSWER:false                      |
| 2021-02-16 14:16:19 | player1 | QUESTION: Do you think the other player knows what materials make YELLOW_WOOL QUESTION: Do you know what materials make ORANGE_WOOL ANSWER:false ANSWER:true                         |
| 2021-02-16 14:17:12 | player1 | QUESTION: Has at least one CYAN_WOOL been made in-game QUESTION: Do you know what materials make CYAN_WOOL ANSWER:false ANSWER:true                                                  |
| 2021-02-16 14:17:39 | player2 | QUESTION: Do you know what materials make YELLOW_WOOL QUESTION: Do you think the other player knows what materials make ORANGE_WOOL ANSWER:true ANSWER:true                          |
| 2021-02-16 14:17:51 | player2 | QUESTION: Do you think the other player knows what materials make ORANGE_WOOL QUESTION: Do you think the other player knows what materials make COBBLESTONE ANSWER:true ANSWER:false |
| 2021-02-16 14:18:16 | player1 | QUESTION: Do you know what materials make BLACK_WOOL QUESTION: Do you know what materials make ORANGE_WOOL ANSWER:true ANSWER:true                                                   |
| 2021-02-16 14:19:07 | player2 | QUESTION: Has at least one ORANGE_WOOL been made in-game QUESTION: Do you think the other player knows what materials make WHITE_WOOL ANSWER:false ANSWER:false                      |
| 2021-02-16 14:19:11 | player1 | QUESTION: Do you know what materials make CYAN_WOOL QUESTION: Do you think the other player knows what materials make BLACK_WOOL ANSWER:true ANSWER:true                             |
| 2021-02-16 14:19:13 | player2 | QUESTION: Do you think the other player knows what materials make ORANGE_WOOL QUESTION: Has at least one WHITE_WOOL been made in-game ANSWER:false ANSWER:false                      |
| 2021-02-16 14:20:11 | player1 | QUESTION: Do you know what materials make BLACK_WOOL QUESTION: Has at least one YELLOW_WOOL been made in-game ANSWER:true ANSWER:false                                               |
| 2021-02-16 14:21:10 | player1 | QUESTION: Has at least one ORANGE_WOOL been made in-game QUESTION: Do you know what materials make ORANGE_WOOL ANSWER:false ANSWER:true                                              |
| 2021-02-16 14:22:13 | player2 | QUESTION: Do you think the other player knows what materials make BLACK_WOOL QUESTION: Has at least one BLACK_WOOL been made in-game ANSWER:true ANSWER:true                         |
| 2021-02-16 14:22:19 | player2 | QUESTION: Do you think the other player knows what materials make ORANGE_WOOL QUESTION: Do you think the other player knows what materials make CYAN_WOOL ANSWER:true ANSWER:false   |
| 2021-02-16 14:22:26 | player1 | QUESTION: Has at least one COBBLESTONE been made in-game QUESTION: Do you know what materials make WHITE_WOOL ANSWER:true ANSWER:false                                               |
| 2021-02-16 14:22:26 | player2 | QUESTION: Has at least one CYAN_WOOL been made in-game QUESTION: Do you think the other player knows what materials make BLACK_WOOL ANSWER:false ANSWER:true                         |
| 2021-02-16 14:23:10 | player1 | QUESTION: Has at least one COBBLESTONE been made in-game QUESTION: Do you know what materials make COBBLESTONE ANSWER:true ANSWER:true                                               |
| 2021-02-16 14:23:14 | player2 | QUESTION: Do you know what materials make CYAN_WOOL QUESTION: Do you know what materials make WHITE_WOOL ANSWER:false ANSWER:true                                                    |
| 2021-02-16 14:24:12 | player1 | QUESTION: Do you know what materials make COBBLESTONE QUESTION: Do you think the other player knows what materials make YELLOW_WOOL ANSWER:true ANSWER:true                          |
| 2021-02-16 14:24:15 | player2 | QUESTION: Do you think the other player knows what materials make BLACK_WOOL QUESTION: Do you know what materials make YELLOW_WOOL ANSWER:true ANSWER:true                           |
| 2021-02-16 14:25:10 | player1 | QUESTION: Do you know what materials make COBBLESTONE QUESTION: Do you think the other player knows what materials make WHITE_WOOL ANSWER:true ANSWER:true                           |
| 2021-02-16 14:26:10 | player1 | QUESTION: Do you know what materials make CYAN_WOOL QUESTION: Has at least one ORANGE_WOOL been made in-game ANSWER:true ANSWER:false                                                |
| 2021-02-16 14:27:09 | player1 | QUESTION: Do you think the other player knows what materials make CYAN_WOOL QUESTION: Do you know what materials make CYAN_WOOL ANSWER:true ANSWER:true                              |
| 2021-02-16 14:27:15 | player2 | QUESTION: Do you think the other player knows what materials make WHITE_WOOL QUESTION: Do you think the other player knows what materials make BLACK_WOOL ANSWER:true ANSWER:true    |
| 2021-02-16 14:27:18 | player2 | QUESTION: Has at least one YELLOW_WOOL been made in-game QUESTION: Do you know what materials make CYAN_WOOL ANSWER:true ANSWER:true                                                 |
| 2021-02-16 14:28:12 | player2 | QUESTION: Do you think the other player knows what materials make COBBLESTONE QUESTION: Has at least one WHITE_WOOL been made in-game ANSWER:true ANSWER:true                        |

| 2021-02-16 14:37:10 | player1 | QUESTION: Do you know what materials make CYAN_WOOL QUESTION: Do you think the other player knows what materials make CYAN_WOOL ANSWER:true ANSWER:false                             |
| 2021-02-16 14:38:07 | player2 | QUESTION: Do you know what materials make CYAN_WOOL QUESTION: Do you think the other player knows what materials make GRAY_WOOL ANSWER:true ANSWER:true                              |
| 2021-02-16 14:38:07 | player1 | QUESTION: Has at least one GRAY_WOOL been made in-game QUESTION: Do you know what materials make BROWN_WOOL ANSWER:false ANSWER:true                                                 |
| 2021-02-16 14:38:13 | player2 | QUESTION: Do you know what materials make ORANGE_WOOL QUESTION: Has at least one GRAY_WOOL been made in-game ANSWER:true ANSWER:false                                                |
| 2021-02-16 14:39:05 | player2 | QUESTION: Do you know what materials make CYAN_WOOL QUESTION: Has at least one GRAY_WOOL been made in-game ANSWER:true ANSWER:false                                                  |
| 2021-02-16 14:39:06 | player1 | QUESTION: Has at least one CYAN_WOOL been made in-game QUESTION: Do you think the other player knows what materials make GRAY_WOOL ANSWER:true ANSWER:true                           |
| 2021-02-16 14:40:06 | player1 | QUESTION: Do you know what materials make CYAN_WOOL QUESTION: Do you think the other player knows what materials make GRAY_WOOL ANSWER:true ANSWER:true                              |
| 2021-02-16 14:40:13 | player2 | QUESTION: Do you think the other player knows what materials make GRAY_WOOL QUESTION: Do you think the other player knows what materials make ORANGE_WOOL ANSWER:true ANSWER:true    |

Pair 2:

| 2021-02-17 12:05:13 | player1 | QUESTION: Do you think the other player knows what materials make YELLOW_WOOL QUESTION: Do you think the other player knows what materials make GRAY_WOOL ANSWER:YES ANSWER:YES       |
| 2021-02-17 12:05:20 | player2 | QUESTION: Do you know what materials make GRAY_WOOL QUESTION: Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                                                       |
| 2021-02-17 12:07:04 | player2 | QUESTION: Do you know what materials make YELLOW_WOOL QUESTION: Do you think the other player knows what materials make WHITE_WOOL ANSWER:YES ANSWER:YES                              |
| 2021-02-17 12:07:09 | player1 | QUESTION: Has at least one YELLOW_WOOL been made in-game QUESTION: Has at least one WHITE_WOOL been made in-game ANSWER:YES ANSWER:YES                                                |

| 2021-02-17 12:12:18 | player1 | QUESTION: Do you think the other player knows what materials make BROWN_WOOL QUESTION: Has at least one WHITE_WOOL been made in-game ANSWER:NO ANSWER:NO                              |
| 2021-02-17 12:12:20 | player2 | QUESTION: Do you know what materials make SOUL_SAND QUESTION: Do you think the other player knows what materials make SOUL_SAND ANSWER:YES ANSWER:MAYBE                               |
| 2021-02-17 12:14:16 | player1 | QUESTION: Has at least one SOUL_SAND been made in-game QUESTION: Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                                                     |
| 2021-02-17 12:14:39 | player2 | QUESTION: Do you think the other player knows what materials make BLACK_WOOL QUESTION: Has at least one SOUL_SAND been made in-game ANSWER:NO ANSWER:YES                              |
| 2021-02-17 12:16:11 | player1 | QUESTION: Do you know what materials make MAGENTA_WOOL QUESTION: Do you think the other player knows what materials make SOUL_SAND ANSWER:YES ANSWER:YES                              |
| 2021-02-17 12:16:14 | player2 | QUESTION: Has at least one BLACK_WOOL been made in-game QUESTION: Has at least one SOUL_SAND been made in-game ANSWER:NO ANSWER:YES                                                   |
| 2021-02-17 12:18:12 | player1 | QUESTION: Do you think the other player knows what materials make SOUL_SAND QUESTION: Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                                |
| 2021-02-17 12:18:14 | player2 | QUESTION: Do you know what materials make MAGENTA_WOOL QUESTION: Has at least one WHITE_WOOL been made in-game ANSWER:NO ANSWER:YES                                                   |
| 2021-02-17 12:20:10 | player2 | QUESTION: Do you think the other player knows what materials make MAGENTA_WOOL QUESTION: Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                             |
| 2021-02-17 12:20:10 | player1 | QUESTION: Do you think the other player knows what materials make SOUL_SAND QUESTION: Do you know what materials make BROWN_WOOL ANSWER:YES ANSWER:YES                                |

Pair 3:

| 2021-02-18 09:26:06 | player2 | QUESTION: Do you think the other player knows what materials make BROWN_WOOL QUESTION: Do you know what materials make WHITE_WOOL ANSWER:YES ANSWER:YES                               |
| 2021-02-18 09:26:14 | player1 | QUESTION: Has at least one GREEN_WOOL been made in-game QUESTION: Do you think the other player knows what materials make WHITE_WOOL ANSWER:NO ANSWER:YES                             |

| 2021-02-18 09:32:54 | player2 | QUESTION: Has at least one BLUE_WOOL been made in-game QUESTION: Has at least one YELLOW_WOOL been made in-game ANSWER:NO ANSWER:NO                                                   |
| 2021-02-18 09:32:57 | player1 | QUESTION: Has at least one YELLOW_WOOL been made in-game QUESTION: Has at least one BLACK_WOOL been made in-game ANSWER:NO ANSWER:NO                                                  |
| 2021-02-18 09:34:52 | player2 | QUESTION: Do you think the other player knows what materials make BLACK_WOOL QUESTION: Has at least one RED_WOOL been made in-game ANSWER:MAYBE ANSWER:YES                            |
| 2021-02-18 09:34:54 | player1 | QUESTION: Do you think the other player knows what materials make BLUE_WOOL QUESTION: Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                               |

Pair 4:

| 2021-02-18 16:48:08 | player2 | QUESTION: Do you know what materials make COBBLESTONE QUESTION: Do you know what materials make ORANGE_WOOL ANSWER:YES ANSWER:YES                                                     |
| 2021-02-18 16:49:29 | player1 | QUESTION: Has at least one MAGENTA_WOOL been made in-game QUESTION: Do you think the other player knows what materials make MAGENTA_WOOL ANSWER:YES ANSWER:MAYBE                      |
| 2021-02-18 16:50:06 | player2 | QUESTION: Has at least one COBBLESTONE been made in-game QUESTION: Has at least one WHITE_WOOL been made in-game ANSWER:NO ANSWER:NO                                                  |
| 2021-02-18 16:50:15 | player1 | QUESTION: Has at least one COBBLESTONE been made in-game QUESTION: Has at least one GRAY_WOOL been made in-game ANSWER:MAYBE ANSWER:MAYBE                                             |
| 2021-02-18 16:52:11 | player2 | QUESTION: Has at least one GRAY_WOOL been made in-game QUESTION: Has at least one ORANGE_WOOL been made in-game ANSWER:YES ANSWER:YES                                                 |
| 2021-02-18 16:52:33 | player1 | QUESTION: Do you think the other player knows what materials make ORANGE_WOOL QUESTION: Has at least one MAGENTA_WOOL been made in-game ANSWER:MAYBE ANSWER:NO                        |
| 2021-02-18 16:54:08 | player2 | QUESTION: Do you think the other player knows what materials make GRAY_WOOL QUESTION: Has at least one MAGENTA_WOOL been made in-game ANSWER:MAYBE ANSWER:YES                         |
| 2021-02-18 16:54:43 | player1 | QUESTION: Do you know what materials make COBBLESTONE QUESTION: Do you know what materials make WHITE_WOOL ANSWER:YES ANSWER:NO                                                       |
| 2021-02-18 16:56:07 | player2 | QUESTION: Has at least one GRAY_WOOL been made in-game QUESTION: Has at least one ORANGE_WOOL been made in-game ANSWER:YES ANSWER:YES                                                 |
| 2021-02-18 16:56:42 | player1 | QUESTION: Do you know what materials make COBBLESTONE QUESTION: Do you think the other player knows what materials make MAGENTA_WOOL ANSWER:YES ANSWER:MAYBE                          |
| 2021-02-18 16:58:06 | player2 | QUESTION: Has at least one ORANGE_WOOL been made in-game QUESTION: Do you think the other player knows what materials make BLUE_WOOL ANSWER:YES ANSWER:YES                            |
| 2021-02-18 16:59:28 | player1 | QUESTION: Has at least one COBBLESTONE been made in-game QUESTION: Do you think the other player knows what materials make WHITE_WOOL ANSWER:YES ANSWER:MAYBE                         |
| 2021-02-18 17:00:11 | player2 | QUESTION: Do you think the other player knows what materials make WHITE_WOOL QUESTION: Do you think the other player knows what materials make MAGENTA_WOOL ANSWER:MAYBE ANSWER:MAYBE |
| 2021-02-18 17:02:00 | player1 | QUESTION: Has at least one GRAY_WOOL been made in-game QUESTION: Do you know what materials make GRAY_WOOL ANSWER:YES ANSWER:YES                                                      |
| 2021-02-18 17:02:05 | player2 | QUESTION: Do you know what materials make COBBLESTONE QUESTION: Has at least one GRAY_WOOL been made in-game ANSWER:YES ANSWER:YES                                                    |

| 2021-02-18 17:21:37 | player2 | QUESTION: Do you know what materials make MAGENTA_WOOL QUESTION: Do you know what materials make ORANGE_WOOL ANSWER:YES ANSWER:YES                                                    |
| 2021-02-18 17:21:43 | player1 | QUESTION: Do you know what materials make ORANGE_WOOL QUESTION: Do you know what materials make BROWN_WOOL ANSWER:YES ANSWER:YES                                                      |
| 2021-02-18 17:23:38 | player1 | QUESTION: Has at least one YELLOW_WOOL been made in-game QUESTION: Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                                                   |
| 2021-02-18 17:23:41 | player2 | QUESTION: Has at least one MAGENTA_WOOL been made in-game QUESTION: Do you think the other player knows what materials make ORANGE_WOOL ANSWER:NO ANSWER:MAYBE                        |
| 2021-02-18 17:25:41 | player2 | QUESTION: Do you know what materials make BROWN_WOOL QUESTION: Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                                                      |
| 2021-02-18 17:25:44 | player1 | QUESTION: Has at least one BROWN_WOOL been made in-game QUESTION: Has at least one YELLOW_WOOL been made in-game ANSWER:YES ANSWER:YES                                                |

Pair 5:

| 2021-02-19 11:09:37 | player1 | QUESTION: Do you think the other player knows what materials make MAGENTA_WOOL QUESTION: Do you know what materials make GREEN_WOOL ANSWER:MAYBE ANSWER:YES                           |
| 2021-02-19 11:11:29 | player1 | QUESTION: Has at least one LIME_WOOL been made in-game QUESTION: Has at least one SOUL_SAND been made in-game ANSWER:NO ANSWER:NO                                                     |
| 2021-02-19 11:13:29 | player1 | QUESTION: Has at least one SOUL_SAND been made in-game QUESTION: Do you think the other player knows what materials make YELLOW_WOOL ANSWER:NO ANSWER:YES                             |
| 2021-02-19 11:19:29 | player2 | QUESTION: Do you know what materials make YELLOW_WOOL QUESTION: Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                                                     |
| 2021-02-19 11:19:42 | player1 | QUESTION: Do you know what materials make YELLOW_WOOL QUESTION: Do you know what materials make GRAY_WOOL ANSWER:NO ANSWER:YES                                                        |
| 2021-02-19 11:21:27 | player2 | QUESTION: Do you know what materials make WHITE_WOOL QUESTION: Has at least one BLUE_WOOL been made in-game ANSWER:YES ANSWER:NO                                                      |
| 2021-02-19 11:21:32 | player1 | QUESTION: Has at least one BLUE_WOOL been made in-game QUESTION: Do you know what materials make MAGENTA_WOOL ANSWER:NO ANSWER:YES                                                    |
| 2021-02-19 11:23:28 | player2 | QUESTION: Do you think the other player knows what materials make GRAY_WOOL QUESTION: Has at least one BLUE_WOOL been made in-game ANSWER:YES ANSWER:NO                               |
| 2021-02-19 11:23:36 | player1 | QUESTION: Has at least one MAGENTA_WOOL been made in-game QUESTION: Do you think the other player knows what materials make BROWN_WOOL ANSWER:NO ANSWER:YES                           |

| 2021-02-19 11:30:03 | player2 | QUESTION: Do you think the other player knows what materials make BLUE_WOOL QUESTION: Do you think the other player knows what materials make LIME_WOOL ANSWER:YES ANSWER:YES         |
| 2021-02-19 11:30:12 | player1 | QUESTION: Has at least one LIME_WOOL been made in-game QUESTION: Do you know what materials make MAGENTA_WOOL ANSWER:YES ANSWER:YES                                                   |


==> questions2.txt <==
Pair 1:

[19:15:48 | player1 | QUESTION:Do you think the other player knows what materials make COBBLESTONE QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:false ANSWER:false                      |
[19:16:01 | player2 | QUESTION:Do you think the other player knows what materials make WHITE_WOOL QUESTION:Has at least one COBBLESTONE been made in-game ANSWER:false ANSWER:false                      |
[19:16:19 | player1 | QUESTION:Do you think the other player knows what materials make YELLOW_WOOL QUESTION:Do you know what materials make ORANGE_WOOL ANSWER:false ANSWER:true                         |
[19:17:12 | player1 | QUESTION:Has at least one CYAN_WOOL been made in-game QUESTION:Do you know what materials make CYAN_WOOL ANSWER:false ANSWER:true                                                  |
[19:17:39 | player2 | QUESTION:Do you know what materials make YELLOW_WOOL QUESTION:Do you think the other player knows what materials make ORANGE_WOOL ANSWER:true ANSWER:true                          |
[19:17:51 | player2 | QUESTION:Do you think the other player knows what materials make ORANGE_WOOL QUESTION:Do you think the other player knows what materials make COBBLESTONE ANSWER:true ANSWER:false |
[19:18:16 | player1 | QUESTION:Do you know what materials make BLACK_WOOL QUESTION:Do you know what materials make ORANGE_WOOL ANSWER:true ANSWER:true                                                   |
[19:19:07 | player2 | QUESTION:Has at least one ORANGE_WOOL been made in-game QUESTION:Do you think the other player knows what materials make WHITE_WOOL ANSWER:false ANSWER:false                      |
[19:19:11 | player1 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Do you think the other player knows what materials make BLACK_WOOL ANSWER:true ANSWER:true                             |
[19:19:13 | player2 | QUESTION:Do you think the other player knows what materials make ORANGE_WOOL QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:false ANSWER:false                      |
[19:20:11 | player1 | QUESTION:Do you know what materials make BLACK_WOOL QUESTION:Has at least one YELLOW_WOOL been made in-game ANSWER:true ANSWER:false                                               |
[19:21:10 | player1 | QUESTION:Has at least one ORANGE_WOOL been made in-game QUESTION:Do you know what materials make ORANGE_WOOL ANSWER:false ANSWER:true                                              |
[19:22:13 | player2 | QUESTION:Do you think the other player knows what materials make BLACK_WOOL QUESTION:Has at least one BLACK_WOOL been made in-game ANSWER:true ANSWER:true                         |
[19:22:19 | player2 | QUESTION:Do you think the other player knows what materials make ORANGE_WOOL QUESTION:Do you think the other player knows what materials make CYAN_WOOL ANSWER:true ANSWER:false   |
[19:22:26 | player1 | QUESTION:Has at least one COBBLESTONE been made in-game QUESTION:Do you know what materials make WHITE_WOOL ANSWER:true ANSWER:false                                               |
[19:22:26 | player2 | QUESTION:Has at least one CYAN_WOOL been made in-game QUESTION:Do you think the other player knows what materials make BLACK_WOOL ANSWER:false ANSWER:true                         |
[19:23:10 | player1 | QUESTION:Has at least one COBBLESTONE been made in-game QUESTION:Do you know what materials make COBBLESTONE ANSWER:true ANSWER:true                                               |
[19:23:14 | player2 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Do you know what materials make WHITE_WOOL ANSWER:false ANSWER:true                                                    |
[19:24:12 | player1 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Do you think the other player knows what materials make YELLOW_WOOL ANSWER:true ANSWER:true                          |
[19:24:15 | player2 | QUESTION:Do you think the other player knows what materials make BLACK_WOOL QUESTION:Do you know what materials make YELLOW_WOOL ANSWER:true ANSWER:true                           |
[19:25:10 | player1 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Do you think the other player knows what materials make WHITE_WOOL ANSWER:true ANSWER:true                           |
[19:26:10 | player1 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Has at least one ORANGE_WOOL been made in-game ANSWER:true ANSWER:false                                                |
[19:27:09 | player1 | QUESTION:Do you think the other player knows what materials make CYAN_WOOL QUESTION:Do you know what materials make CYAN_WOOL ANSWER:true ANSWER:true                              |
[19:27:15 | player2 | QUESTION:Do you think the other player knows what materials make WHITE_WOOL QUESTION:Do you think the other player knows what materials make BLACK_WOOL ANSWER:true ANSWER:true    |
[19:27:18 | player2 | QUESTION:Has at least one YELLOW_WOOL been made in-game QUESTION:Do you know what materials make CYAN_WOOL ANSWER:true ANSWER:true                                                 |
[19:28:12 | player2 | QUESTION:Do you think the other player knows what materials make COBBLESTONE QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:true ANSWER:true                        |

[19:37:10 | player1 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Do you think the other player knows what materials make CYAN_WOOL ANSWER:true ANSWER:false                             |
[19:38:07 | player2 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Do you think the other player knows what materials make GRAY_WOOL ANSWER:true ANSWER:true                              |
[19:38:07 | player1 | QUESTION:Has at least one GRAY_WOOL been made in-game QUESTION:Do you know what materials make BROWN_WOOL ANSWER:false ANSWER:true                                                 |
[19:38:13 | player2 | QUESTION:Do you know what materials make ORANGE_WOOL QUESTION:Has at least one GRAY_WOOL been made in-game ANSWER:true ANSWER:false                                                |
[19:39:05 | player2 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Has at least one GRAY_WOOL been made in-game ANSWER:true ANSWER:false                                                  |
[19:39:06 | player1 | QUESTION:Has at least one CYAN_WOOL been made in-game QUESTION:Do you think the other player knows what materials make GRAY_WOOL ANSWER:true ANSWER:true                           |
[19:40:06 | player1 | QUESTION:Do you know what materials make CYAN_WOOL QUESTION:Do you think the other player knows what materials make GRAY_WOOL ANSWER:true ANSWER:true                              |
[19:40:13 | player2 | QUESTION:Do you think the other player knows what materials make GRAY_WOOL QUESTION:Do you think the other player knows what materials make ORANGE_WOOL ANSWER:true ANSWER:true    |

Pair 2:

[17:05:13 | player1 | QUESTION:Do you think the other player knows what materials make YELLOW_WOOL QUESTION:Do you think the other player knows what materials make GRAY_WOOL ANSWER:YES ANSWER:YES       |
[17:05:20 | player2 | QUESTION:Do you know what materials make GRAY_WOOL QUESTION:Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                                                       |
[17:07:04 | player2 | QUESTION:Do you know what materials make YELLOW_WOOL QUESTION:Do you think the other player knows what materials make WHITE_WOOL ANSWER:YES ANSWER:YES                              |
[17:07:09 | player1 | QUESTION:Has at least one YELLOW_WOOL been made in-game QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:YES ANSWER:YES                                                |

[17:12:18 | player1 | QUESTION:Do you think the other player knows what materials make BROWN_WOOL QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:NO ANSWER:NO                              |
[17:12:20 | player2 | QUESTION:Do you know what materials make SOUL_SAND QUESTION:Do you think the other player knows what materials make SOUL_SAND ANSWER:YES ANSWER:MAYBE                               |
[17:14:16 | player1 | QUESTION:Has at least one SOUL_SAND been made in-game QUESTION:Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                                                     |
[17:14:39 | player2 | QUESTION:Do you think the other player knows what materials make BLACK_WOOL QUESTION:Has at least one SOUL_SAND been made in-game ANSWER:NO ANSWER:YES                              |
[17:16:11 | player1 | QUESTION:Do you know what materials make MAGENTA_WOOL QUESTION:Do you think the other player knows what materials make SOUL_SAND ANSWER:YES ANSWER:YES                              |
[17:16:14 | player2 | QUESTION:Has at least one BLACK_WOOL been made in-game QUESTION:Has at least one SOUL_SAND been made in-game ANSWER:NO ANSWER:YES                                                   |
[17:18:12 | player1 | QUESTION:Do you think the other player knows what materials make SOUL_SAND QUESTION:Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                                |
[17:18:14 | player2 | QUESTION:Do you know what materials make MAGENTA_WOOL QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:NO ANSWER:YES                                                   |
[17:20:10 | player2 | QUESTION:Do you think the other player knows what materials make MAGENTA_WOOL QUESTION:Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                             |
[17:20:10 | player1 | QUESTION:Do you think the other player knows what materials make SOUL_SAND QUESTION:Do you know what materials make BROWN_WOOL ANSWER:YES ANSWER:YES                                |

Pair 3:

[14:26:06 | player2 | QUESTION:Do you think the other player knows what materials make BROWN_WOOL QUESTION:Do you know what materials make WHITE_WOOL ANSWER:YES ANSWER:YES                               |
[14:26:14 | player1 | QUESTION:Has at least one GREEN_WOOL been made in-game QUESTION:Do you think the other player knows what materials make WHITE_WOOL ANSWER:NO ANSWER:YES                             |

[14:32:54 | player2 | QUESTION:Has at least one BLUE_WOOL been made in-game QUESTION:Has at least one YELLOW_WOOL been made in-game ANSWER:NO ANSWER:NO                                                   |
[14:32:57 | player1 | QUESTION:Has at least one YELLOW_WOOL been made in-game QUESTION:Has at least one BLACK_WOOL been made in-game ANSWER:NO ANSWER:NO                                                  |
[14:34:52 | player2 | QUESTION:Do you think the other player knows what materials make BLACK_WOOL QUESTION:Has at least one RED_WOOL been made in-game ANSWER:MAYBE ANSWER:YES                            |
[14:34:54 | player1 | QUESTION:Do you think the other player knows what materials make BLUE_WOOL QUESTION:Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                               |

Pair 4:

[21:48:08 | player2 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Do you know what materials make ORANGE_WOOL ANSWER:YES ANSWER:YES                                                     |
[21:49:29 | player1 | QUESTION:Has at least one MAGENTA_WOOL been made in-game QUESTION:Do you think the other player knows what materials make MAGENTA_WOOL ANSWER:YES ANSWER:MAYBE                      |
[21:50:06 | player2 | QUESTION:Has at least one COBBLESTONE been made in-game QUESTION:Has at least one WHITE_WOOL been made in-game ANSWER:NO ANSWER:NO                                                  |
[21:50:15 | player1 | QUESTION:Has at least one COBBLESTONE been made in-game QUESTION:Has at least one GRAY_WOOL been made in-game ANSWER:MAYBE ANSWER:MAYBE                                             |
[21:52:11 | player2 | QUESTION:Has at least one GRAY_WOOL been made in-game QUESTION:Has at least one ORANGE_WOOL been made in-game ANSWER:YES ANSWER:YES                                                 |
[21:52:33 | player1 | QUESTION:Do you think the other player knows what materials make ORANGE_WOOL QUESTION:Has at least one MAGENTA_WOOL been made in-game ANSWER:MAYBE ANSWER:NO                        |
[21:54:08 | player2 | QUESTION:Do you think the other player knows what materials make GRAY_WOOL QUESTION:Has at least one MAGENTA_WOOL been made in-game ANSWER:MAYBE ANSWER:YES                         |
[21:54:43 | player1 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Do you know what materials make WHITE_WOOL ANSWER:YES ANSWER:NO                                                       |
[21:56:07 | player2 | QUESTION:Has at least one GRAY_WOOL been made in-game QUESTION:Has at least one ORANGE_WOOL been made in-game ANSWER:YES ANSWER:YES                                                 |
[21:56:42 | player1 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Do you think the other player knows what materials make MAGENTA_WOOL ANSWER:YES ANSWER:MAYBE                          |
[21:58:06 | player2 | QUESTION:Has at least one ORANGE_WOOL been made in-game QUESTION:Do you think the other player knows what materials make BLUE_WOOL ANSWER:YES ANSWER:YES                            |
[21:59:28 | player1 | QUESTION:Has at least one COBBLESTONE been made in-game QUESTION:Do you think the other player knows what materials make WHITE_WOOL ANSWER:YES ANSWER:MAYBE                         |
[22:00:11 | player2 | QUESTION:Do you think the other player knows what materials make WHITE_WOOL QUESTION:Do you think the other player knows what materials make MAGENTA_WOOL ANSWER:MAYBE ANSWER:MAYBE |
[22:02:00 | player1 | QUESTION:Has at least one GRAY_WOOL been made in-game QUESTION:Do you know what materials make GRAY_WOOL ANSWER:YES ANSWER:YES                                                      |
[22:02:05 | player2 | QUESTION:Do you know what materials make COBBLESTONE QUESTION:Has at least one GRAY_WOOL been made in-game ANSWER:YES ANSWER:YES                                                    |

[22:21:37 | player2 | QUESTION:Do you know what materials make MAGENTA_WOOL QUESTION:Do you know what materials make ORANGE_WOOL ANSWER:YES ANSWER:YES                                                    |
[22:21:43 | player1 | QUESTION:Do you know what materials make ORANGE_WOOL QUESTION:Do you know what materials make BROWN_WOOL ANSWER:YES ANSWER:YES                                                      |
[22:23:38 | player1 | QUESTION:Has at least one YELLOW_WOOL been made in-game QUESTION:Do you know what materials make BLACK_WOOL ANSWER:YES ANSWER:YES                                                   |
[22:23:41 | player2 | QUESTION:Has at least one MAGENTA_WOOL been made in-game QUESTION:Do you think the other player knows what materials make ORANGE_WOOL ANSWER:NO ANSWER:MAYBE                        |
[22:25:41 | player2 | QUESTION:Do you know what materials make BROWN_WOOL QUESTION:Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                                                      |
[22:25:44 | player1 | QUESTION:Has at least one BROWN_WOOL been made in-game QUESTION:Has at least one YELLOW_WOOL been made in-game ANSWER:YES ANSWER:YES                                                |

Pair 5:

[16:09:37 | player1 | QUESTION:Do you think the other player knows what materials make MAGENTA_WOOL QUESTION:Do you know what materials make GREEN_WOOL ANSWER:MAYBE ANSWER:YES                           |
[16:11:29 | player1 | QUESTION:Has at least one LIME_WOOL been made in-game QUESTION:Has at least one SOUL_SAND been made in-game ANSWER:NO ANSWER:NO                                                     |
[16:13:29 | player1 | QUESTION:Has at least one SOUL_SAND been made in-game QUESTION:Do you think the other player knows what materials make YELLOW_WOOL ANSWER:NO ANSWER:YES                             |
[16:19:29 | player2 | QUESTION:Do you know what materials make YELLOW_WOOL QUESTION:Do you know what materials make YELLOW_WOOL ANSWER:YES ANSWER:YES                                                     |
[16:19:42 | player1 | QUESTION:Do you know what materials make YELLOW_WOOL QUESTION:Do you know what materials make GRAY_WOOL ANSWER:NO ANSWER:YES                                                        |
[16:21:27 | player2 | QUESTION:Do you know what materials make WHITE_WOOL QUESTION:Has at least one BLUE_WOOL been made in-game ANSWER:YES ANSWER:NO                                                      |
[16:21:32 | player1 | QUESTION:Has at least one BLUE_WOOL been made in-game QUESTION:Do you know what materials make MAGENTA_WOOL ANSWER:NO ANSWER:YES                                                    |
[16:23:28 | player2 | QUESTION:Do you think the other player knows what materials make GRAY_WOOL QUESTION:Has at least one BLUE_WOOL been made in-game ANSWER:YES ANSWER:NO                               |
[16:23:36 | player1 | QUESTION:Has at least one MAGENTA_WOOL been made in-game QUESTION:Do you think the other player knows what materials make BROWN_WOOL ANSWER:NO ANSWER:YES                           |

[16:30:03 | player2 | QUESTION:Do you think the other player knows what materials make BLUE_WOOL QUESTION:Do you think the other player knows what materials make LIME_WOOL ANSWER:YES ANSWER:YES         |
[16:30:12 | player1 | QUESTION:Has at least one LIME_WOOL been made in-game QUESTION:Do you know what materials make MAGENTA_WOOL ANSWER:YES ANSWER:YES                                                   |

